The Sliding Frank-Wolfe Algorithm and its Application to Super-Resolution Microscopy

This paper showcases the theoretical and numerical performance of the Sliding Frank-Wolfe, which is a novel optimization algorithm to solve the BLASSO sparse spikes super-resolution problem. The BLASSO is a continuous (i.e. off-the-grid or grid-less) counterpart to the well-known 1 sparse regularisation method (also known as LASSO or Basis Pursuit). Our algorithm is a variation on the classical Frank-Wolfe (also known as conditional gradient) which follows a recent trend of interleaving convex optimization updates (corresponding to adding new spikes) with non-convex optimization steps (corresponding to moving the spikes). Our main theoretical result is that this algorithm terminates in a finite number of steps under a mild non-degeneracy hypothesis. We then target applications of this method to several instances of single molecule fluorescence imaging modalities, among which certain approaches rely heavily on the inversion of a Laplace transform. Our second theoretical contribution is the proof of the exact support recovery property of the BLASSO to invert the 1-D Laplace transform in the case of positive spikes. On the numerical side, we conclude this paper with an extensive study of the practical performance of the Sliding Frank-Wolfe on different instantiations of single molecule fluorescence imaging, including convolutive and non-convolutive (Laplace-like) operators. This shows the versatility and superiority of this method with respect to alternative sparse recovery technics.

==> figures/microscopy/results/AstJac_N10.dat <==
Var1	Var2
1	0.282542
2	0.623731
3	0.632653
4	0.631428


==> figures/microscopy/results/AstJac_N15.dat <==
Var1	Var2
1	0.228357
2	0.442736
3	0.453526
4	0.464192


==> figures/microscopy/results/AstJac_N5.dat <==
Var1	Var2
1	0.338853
2	0.841189
3	0.843698
4	0.850306


==> figures/microscopy/results/AstPre_N10.dat <==
Var1	Var2
1	0.385609
2	0.737862
3	0.736872
4	0.736202


==> figures/microscopy/results/AstPre_N15.dat <==
Var1	Var2
1	0.32896
2	0.590721
3	0.594066
4	0.602787


==> figures/microscopy/results/AstPre_N5.dat <==
Var1	Var2
1	0.457222
2	0.889843
3	0.892276
4	0.89627


==> figures/microscopy/results/AstRec_N10.dat <==
Var1	Var2
1	0.4797
2	0.7557
3	0.7797
4	0.7777


==> figures/microscopy/results/AstRec_N15.dat <==
Var1	Var2
1	0.405997
2	0.605097
3	0.625887
4	0.635782


==> figures/microscopy/results/AstRec_N5.dat <==
Var1	Var2
1	0.4787
2	0.8969
3	0.8985
4	0.9045


==> figures/microscopy/results/Ast_RMSEx_N10.dat <==
Var1	Var2
1	25.0917916840876
2	13.0344278650384
3	12.5327112312231
4	12.5472972381959


==> figures/microscopy/results/Ast_RMSEx_N15.dat <==
Var1	Var2
1	26.2766247678837
2	17.6657254206023
3	16.9057003781035
4	16.7334982249481


==> figures/microscopy/results/Ast_RMSEx_N5.dat <==
Var1	Var2
1	14.9242925255118
2	8.55077764544353
3	8.76013183630852
4	8.00289771412639


==> figures/microscopy/results/Ast_RMSEy_N10.dat <==
Var1	Var2
1	21.6772433268214
2	12.6016099924839
3	12.4277118249229
4	11.9795574634402


==> figures/microscopy/results/Ast_RMSEy_N15.dat <==
Var1	Var2
1	22.413774969129
2	16.735296334828
3	16.1306308276785
4	16.226093854119


==> figures/microscopy/results/Ast_RMSEy_N5.dat <==
Var1	Var2
1	12.0247220400753
2	7.4216733424821
3	7.68849359088392
4	7.40877010710355


==> figures/microscopy/results/Ast_RMSEz_N10.dat <==
Var1	Var2
1	26.3029568465644
2	11.0151290646496
3	10.6313593773752
4	10.2477147715785


==> figures/microscopy/results/Ast_RMSEz_N15.dat <==
Var1	Var2
1	27.5869783890224
2	13.177038636525
3	13.2495095766396
4	13.0303614650059


==> figures/microscopy/results/Ast_RMSEz_N5.dat <==
Var1	Var2
1	31.5272800885449
2	8.39115128129819
3	8.46015179211775
4	8.23912860706677


==> figures/microscopy/results/DHJac_N10.dat <==
Var1	Var2
1	0.562203
2	0.745791
3	0.776396
4	0.782141


==> figures/microscopy/results/DHJac_N15.dat <==
Var1	Var2
1	0.416746
2	0.621934
3	0.638993
4	0.653431


==> figures/microscopy/results/DHJac_N5.dat <==
Var1	Var2
1	0.790454
2	0.90428
3	0.912725
4	0.914987


==> figures/microscopy/results/DHPre_N10.dat <==
Var1	Var2
1	0.633067
2	0.847454
3	0.868216
4	0.87292


==> figures/microscopy/results/DHPre_N15.dat <==
Var1	Var2
1	0.516315
2	0.756409
3	0.767018
4	0.771486


==> figures/microscopy/results/DHPre_N5.dat <==
Var1	Var2
1	0.836209
2	0.942998
3	0.946372
4	0.948735


==> figures/microscopy/results/DHRec_N10.dat <==
Var1	Var2
1	0.7991
2	0.8282
3	0.8536
4	0.8584


==> figures/microscopy/results/DHRec_N15.dat <==
Var1	Var2
1	0.646677
2	0.747326
3	0.765017
4	0.785607


==> figures/microscopy/results/DHRec_N5.dat <==
Var1	Var2
1	0.8949
2	0.9339
3	0.9428
4	0.9443


==> figures/microscopy/results/DH_RMSEx_N10.dat <==
Var1	Var2
1	12.6512948995148
2	9.2187881624396
3	8.22424485305933
4	8.15127365119647


==> figures/microscopy/results/DH_RMSEx_N15.dat <==
Var1	Var2
1	17.9195893507934
2	11.8168618098685
3	11.1955348904941
4	10.4692792715971


==> figures/microscopy/results/DH_RMSEx_N5.dat <==
Var1	Var2
1	8.63022414894115
2	5.83131783484693
3	5.1677412934209
4	5.11052597334336


==> figures/microscopy/results/DH_RMSEy_N10.dat <==
Var1	Var2
1	13.8700510555569
2	10.4019401165517
3	9.25980040016731
4	9.19250575267804


==> figures/microscopy/results/DH_RMSEy_N15.dat <==
Var1	Var2
1	18.6665224975656
2	12.8055120403134
3	11.9649595720811
4	11.5135537087339


==> figures/microscopy/results/DH_RMSEy_N5.dat <==
Var1	Var2
1	8.77939239444085
2	5.97601226095156
3	5.38094416445127
4	5.14595783619622


==> figures/microscopy/results/DH_RMSEz_N10.dat <==
Var1	Var2
1	10.456033743331
2	6.22618843759097
3	5.73880863898618
4	6.28332579571102


==> figures/microscopy/results/DH_RMSEz_N15.dat <==
Var1	Var2
1	13.767084532335
2	7.99838897269413
3	7.83865592172267
4	8.07072336117991


==> figures/microscopy/results/DH_RMSEz_N5.dat <==
Var1	Var2
1	4.60666505302451
2	3.85718913205321
3	3.67622203487448
4	3.65867604629052


==> figures/microscopy/results/LapJac_N10.dat <==
Var1	Var2
2	0.647088
3	0.725428
4	0.728773


==> figures/microscopy/results/LapJac_N15.dat <==
Var1	Var2
2	0.524523
3	0.589754
4	0.588676


==> figures/microscopy/results/LapJac_N5.dat <==
Var1	Var2
2	0.829535
3	0.8862
4	0.891093


==> figures/microscopy/results/LapPre_N10.dat <==
Var1	Var2
2	0.766366
3	0.83206
4	0.83515


==> figures/microscopy/results/LapPre_N15.dat <==
Var1	Var2
2	0.672914
3	0.735222
4	0.740828


==> figures/microscopy/results/LapPre_N5.dat <==
Var1	Var2
2	0.888398
3	0.929969
4	0.936083


==> figures/microscopy/results/LapRec_N10.dat <==
Var1	Var2
2	0.7629
3	0.8119
4	0.8134


==> figures/microscopy/results/LapRec_N15.dat <==
Var1	Var2
2	0.671664
3	0.715542
4	0.707946


==> figures/microscopy/results/LapRec_N5.dat <==
Var1	Var2
2	0.8823
3	0.9197
4	0.9206


==> figures/microscopy/results/Lap_RMSEx_N10.dat <==
Var1	Var2
2	10.5077325501641
3	9.25908236918132
4	8.21837049552939


==> figures/microscopy/results/Lap_RMSEx_N15.dat <==
Var1	Var2
2	14.2984825590419
3	11.7973233232076
4	11.3036079119181


==> figures/microscopy/results/Lap_RMSEx_N5.dat <==
Var1	Var2
2	5.79532770779301
3	5.44985969124154
4	5.66285436099525


==> figures/microscopy/results/Lap_RMSEy_N10.dat <==
Var1	Var2
2	11.7284678360363
3	9.82315187110811
4	9.40023518604749


==> figures/microscopy/results/Lap_RMSEy_N15.dat <==
Var1	Var2
2	14.9230764690465
3	12.8217018410983
4	12.0183935657985


==> figures/microscopy/results/Lap_RMSEy_N5.dat <==
Var1	Var2
2	6.24378929283402
3	5.69362431955828
4	6.16443755678983


==> figures/microscopy/results/Lap_RMSEz_N10.dat <==
Var1	Var2
2	13.2140286370881
3	11.315640101613
4	11.3468475747653


==> figures/microscopy/results/Lap_RMSEz_N15.dat <==
Var1	Var2
2	15.2870088020019
3	13.700648273486
4	13.3652345600047


==> figures/microscopy/results/Lap_RMSEz_N5.dat <==
Var1	Var2
2	10.3857944239145
3	8.47740565779199
4	8.28662363691452

